Fronthaul-Constrained Distributed Radar Sensing

In this paper, we study a network of distributed radar sensors that collaboratively perform sensing tasks by transmitting their quantized radar signals over capacity-constrained fronthaul links to a central unit for joint processing. We consider per-antenna and per-radar vector quantization and fronthaul links with dedicated resources as well as shared resources based on time-division multiple access. For this setting, we formulate a joint optimization problem for fronthaul compression and time allocation that minimizes the Cramer Rao bound of the aggregated radar signals at the central unit. Since the problem does not admit a standard form that can be solved by existing commercial numerical solvers, we propose refomulations that enable us to develop an efficient suboptimal algorithm based on semidefinite programming and alternating convex optimization. Moreover, we analyze the convergence and complexity of the proposed algorithm. Simulation results confirm that a significant performance gain can be achieved by distributed sensing, particularly in practical scenarios where one radar may not have a sufficient view of all the scene. Furthermore, the simulation results suggest that joint fronthaul compression and time allocation are crucial for efficient exploitation of the limited fronthaul capacity.

==> test7/CRLB_diag_var_focused_mean.csv <==
3.7847,0,1.8514,0,1.1080
3.35793535683628,0,1.13330583357261,0,0.457992493359682
2.50435276598403,0,0.756278439567322,0,0.28359425654971
1.99086239000153,0,0.6015695815683,0,0.234007701984548
1.70029015903283,0,0.534642868601698,0,0.216970861000133
1.53261964987535,0,0.50170820138972,0,0.209221951960534
1.4297857523248,0,0.483078554370649,0,0.204855211170083
1.36212963346487,0,0.471316667716227,0,0.202051391736204
1.31498260054286,0,0.463272601786354,0,0.200102355443395
1.28059206992345,0,0.457441160094792,0,0.198677307578475
1.25463475208791,0,0.453025126120771,0,0.197599961356228
1.23440118688311,0,0.449572612118317,0,0.196765466614041
1.21827272112432,0,0.446803110306057,0,0.196109105226886
1.2051502087207,0,0.444534906866229,0,0.195586101132386
1.19429401727501,0,0.442652075591799,0,0.195159681532612
1.18517926127304,0,0.441065506101203,0,0.194810352889881
1.17740547736769,0,0.439719980149397,0,0.194522081876454
1.17070969015965,0,NaN,0,0.194283751915115


==> test7/CRLB_diag_var_full_mean.csv <==
62.1855754306298,40.9179200280096,28.218568390389,20.3740642586141,15.3499527990156
61.111860301249,39.9544068289814,27.3556025832154,19.6253710945792,14.7001053437971
60.0089431425054,39.0163668720734,26.5859941897499,19.0085498345031,14.2060635720771
59.0105251278879,38.2216159463451,25.9864664880258,18.5670714570646,13.8810332092327
58.1473357285196,37.5805681485635,25.5399227847676,18.2634033488601,13.6736967843305
57.4133631427563,37.0703394729681,25.2084003425533,18.0525311077298,13.5381471598568
56.790527478979,36.6624384543719,24.9585400681932,17.9022857489603,13.4463857260069
56.2600459185834,36.3328524840247,24.7668697446886,17.7927488751511,13.3826233500675
55.8051654961967,36.0636000356385,24.6176811576469,17.7115477867043,13.3375097968167
55.4128562371312,35.8416228421454,24.5002685185748,17.6506066477961,13.3051603435481
55.072536019004,35.6572751507278,24.4070671178077,17.6044253202037,13.2817118831036
54.7760590073238,35.5032467847874,24.3325664508713,17.56914653012,13.2645632077264
54.516714549483,35.373911734845,24.272658390095,17.5420105784417,13.2519250073585
54.2890603247648,35.2648388678464,24.2242384074145,17.5210143424556,13.2425510052519
54.0886164601714,35.172509602371,24.1849192568649,17.5046829103422,13.2355558598853
53.9116742288825,35.0940919581191,24.1528739099254,17.4919196441518,13.2303094562574
53.7551127076895,35.0272904679882,24.1266558414225,17.4819020694389,13.2263573016693
53.6162776290019,34.9702353543157,24.1051324087284,17.4740100313014,13.223368183117
53.4929308108383,34.9213702963722,24.0874121509997,17.4677705057936,13.2210990508141
53.3831494861946,34.8794306524905,24.0727780289601,17.4628218847318,13.2193717357865
53.2852819417582,34.8433636682934,24.0606650804232,17.4588857755116,13.218052413731
53.1978800675374,34.8122873649127,24.0506117282623,17.4557468125949,13.2170429776658
53.1197477820376,34.7854551682906,24.0422512535471,17.4532378149944,13.2162685192038
53.0497933062779,34.762250025054,24.035282137039,17.4512276874661,13.2156731451751
52.9870887191103,34.742139177759,24.029462477417,17.449614119041,13.2152148012374
52.9308055647076,34.7246890964533,24.0245935909037,17.4483175777685,13.2148611451667
52.8802268467676,34.7095256246488,24.0205146477206,17.4472725227661,13.2145880588765
52.8347480370591,34.6963365816915,24.0170903168835,17.4464295384245,13.2143768009092
52.7937906189089,34.6848459103085,24.0142119506307,17.4457485677954,13.2142132117469
52.756880664759,34.6748142914977,24.0117897175465,17.445197761519,13.2140864133782
52.7235867633994,34.6660499962119,24.0097490978352,17.4447519039012,13.2139880058156
52.6935247486889,34.6583931848891,24.0080259353124,17.4443901349941,13.2139115719151
52.666363278011,34.6516917776171,24.0065715411209,17.4440973919607,13.2138521682295
52.6417950305058,34.6458194308896,24.0053408208768,17.4438594148596,13.2138058862711
52.6195553554303,34.6406677482246,24.0043000515967,17.4436657792938,13.2137699910177
52.599417625643,34.6361448521078,24.0034181962339,17.443508279591,13.213741960439
52.5811635508676,34.6321701417109,24.0026695978011,17.4433800774476,13.2137201177417
52.5646010193508,34.628674133761,24.0020352635285,17.4432756912124,13.2137030826941
52.5495680438103,34.6255969590965,24.0014962853544,17.4431905957957,13.2136897232219
52.5359140300283,34.6228792700357,24.0010383277462,17.4431211708771,13.2136794323422
52.5235082956894,34.6204906790872,24.0006488758344,17.4430645668626,13.2136713120269
52.5122267721584,34.6183829229072,24.0003180927736,17.4430183604581,13.2136649794397
52.5019578543526,34.6165220712747,24.0000360745159,17.4429806315257,13.2136600432446
52.4926089694378,34.6148785589429,23.9997961537567,17.4429497667829,13.213656171569
52.4840911374388,34.6134260647677,23.9995910462418,17.4429245653461,13.2136531408843
52.4763244196296,34.6121407298621,23.9994166294564,17.442903958938,13.2136507867547
52.469241551836,34.611003658048,23.9992678675554,17.4428871184841,13.2136489163979
52.4627790763713,34.6099976081888,23.9991409157578,17.4428733183897,13.2136474692737
52.4568798300412,34.6090992035035,23.99903213118,17.4428620467008,13.213646342154
52.4514972652523,34.6083051838624,23.9989398091208,17.4428527914931,13.2136454481227
52.4465818180711,34.6076086704762,23.9988607294742,17.4428452200464,13.2136447520983
52.442087093493,34.6069856514451,23.9987929484211,17.4428390312507,13.2136442139412
52.4379793856605,34.6064298583837,23.998735648899,17.4428339604117,13.2136437800682
52.434218226798,34.6059451579721,23.9986861828062,17.442829812024,13.2136434461134
52.430776259947,34.6055038602846,23.9986438041509,17.4428263785623,13.2136431957906
52.427621191805,34.6051158662045,23.9986074891712,17.4428235958175,13.2136429987248
52.4247300420849,34.6047780603239,23.9985767033035,17.4428212962242,13.2136428275837
52.4220853644511,34.6044738576455,23.9985501948595,17.4428194472774,13.213642703758
52.4196581583708,34.6041964396859,23.9985274446818,17.4428178798169,13.2136426042347
52.4174351962692,34.6039604528939,23.9985079420048,17.442816624453,13.2136424690094
52.4153936570815,34.6037457322796,23.9984912844495,17.4428155867454,13.2136424678563
52.4135242708979,34.6035566840609,23.9984769985332,17.4428147499574,13.2136424161292
52.4118096840385,34.6033863176525,23.9984647281792,17.442814062811,13.2136423802683
52.4102348444388,34.6032283981801,23.9984542372676,17.4428134635784,13.2136423643997
52.4087894119408,34.6030918539135,23.9984451292768,17.4428130062073,13.2136423304183
52.4074613934327,34.6029774516219,23.9984375538825,17.4428126189066,13.2136423294991
52.4062363531806,34.6028707608071,23.998430933136,17.4428123043391,13.2136423054103
52.4051163900477,34.602775501328,23.998425274681,17.4428120467477,13.2136422860781
52.4040809650651,34.6026905943307,23.998420252504,17.4428118348781,13.2136422990612
52.4031343789667,34.6026083534669,23.9984161068399,17.4428116601881,13.2136422773931
52.4022630132994,34.6025393561485,23.9984126904887,17.44281151693,13.2136422712857
52.4014614296509,34.6024810981004,23.9984095693774,17.4428114027431,13.2136422751899
52.4007237551499,34.6024310609987,23.9984068087407,17.4428113495918,13.2136422657178
52.4000400752398,34.6023764345786,23.9984045528216,17.4428112487326,13.2136421931685
52.3994125360735,34.6023394086763,23.9984026578645,17.4428111691992,13.213642275123
52.3988390050513,34.6023014361449,23.9984009930116,17.4428111144229,13.2136422588022
52.3983048088261,34.6022604858586,23.9983995255998,17.4428110771984,13.2136422587394
52.3978189880242,34.6022360703016,23.9983983201484,17.4428110317019,13.2136422625868
52.3973693160339,34.6022088839725,23.9983972548369,17.4428110191749,13.2136422619752
52.3969553349216,34.6021844593304,23.998396374299,17.4428109921246,13.2136422568428
52.3965736684683,34.6021561044822,23.9983957041046,17.4428109613069,13.2136422695899
52.3962219435375,34.6021361763699,23.9983948610923,17.4428109716997,13.2136422531535
52.3958976412582,34.602118086878,23.9983944353152,17.4428109548731,13.2136422631249
52.3955943861305,34.6021088070108,23.9983938978394,17.4428109449733,13.2136422618057
52.3953164889531,34.6020950826862,23.9983933644898,17.4428109245982,13.2136422542344
52.3950606055924,34.6020827857012,23.9983929953812,17.4428108292355,13.2136422681818
52.3948290316256,34.6020647707129,23.9983928257227,17.4428109300391,13.213642261224
52.3946092577461,34.602061385,23.9983925398203,17.4428109132042,13.2136422778728
52.3944108956145,34.602052559902,23.9983922649951,17.4428109097113,13.2136421880553
52.3942227489243,34.6020378595528,23.9983920496193,17.4428109072545,13.213642253284
52.3940512704819,34.6020304308553,23.9983919310973,17.4428109273879,13.2136422585537
52.3938974932771,34.6020303076683,23.9983916571969,17.4428109050361,13.2136422759403
52.3937527048053,34.6020248563027,23.9983915982294,17.4428108094436,13.2136422596828
52.3936194307844,34.6020130258733,23.9983915147584,17.4428109147104,13.2136422769378
52.3934962106552,34.602008258847,23.9983913321023,17.4428109008081,13.2136422643193
52.3933778493662,34.6020038536837,23.9983911948549,17.4428109052498,13.2136422587815
52.3932714260487,34.6019999196029,23.9983912401245,17.4428108952999,13.2136421884191
52.3931732017711,34.6020031344269,23.9983912403357,17.4428108945619,13.2136422650455
52.3930880541058,34.6020000873895,23.9983911378753,17.4428109253479,13.2136422632447


==> test7/CRLB_herm_var_focused_mean.csv <==
3.7847,0,1.8514,0,1.1080
1.11053419444307,0,0.160433318976116,0,0.0330239930724647
0.293521345045518,0,0.0293464789300418,0,0.00879714540089789
0.0964396329701438,0,0.0119824395099254,0,0.00666317673219782
0.0401179564608267,0,0.00854527264288937,0,0.00620976910735465
0.0222334009103056,0,0.00746530140361547,0,0.00606897790847608
0.0158076075153872,0,0.00702194656768597,0,0.00601599655521586
0.0130271848982042,0,0.00681028129242326,0,0.00599155197375957
0.0115937005239948,0,0.00669574694129307,0,0.00597881880774027
0.0107591743406224,0,0.00662799635215657,0,0.00597019642254182
0.0102306680526177,0,0.00658448715807993,0,0.00596465845295444
0.00987445460357808,0,0.00655373337355213,0,0.00596071230288891
0.00962141353947016,0,0.00653053156252039,0,0.00595772640875543
0.00943341124071308,0,0.00651338954432684,0,0.00595539763822799
0.0092890021843465,0,0.00649942233903004,0,0.00595577466592745
0.00917480740379419,0,0.00648837270653613,0,0.00595323453271721
0.00908289175349329,0,0.0064793034874915,0,0.00595127801665876
0.00900642443146854,0,0.00647166063795743,0,0.00594993673702884


==> test7/CRLB_herm_var_full_mean.csv <==
54.911562413766,34.0981789311821,21.9495473843925,14.664337781292,10.1750464772845
44.4630341771065,25.3683053796267,14.8331018091095,9.00279229479777,5.69837120036612
34.7232693437579,18.17635416093,9.73616632530367,5.4609358125163,3.23310283138687
26.6898174789771,12.9251541516351,6.45076368774493,3.4157790017459,1.93381740490734
20.4361150850072,9.26560619269328,4.37782486308628,2.221762406181,1.22090294070576
15.7035067329412,6.74186048723552,3.0498211404515,1.50159796156938,0.815328337399187
12.1592423973649,4.98656265384657,2.18022496365603,1.05768547885174,0.580678218332545
9.50246646012465,3.74860742120041,1.60234380745224,0.781256807758803,0.444364948098563
7.49741729539981,2.86562985617199,1.2154180147411,0.608740379238276,0.366291204232089
5.9721054995885,2.23149773375765,0.955661208365195,0.502041570849615,0.323673315874626
4.8041940906464,1.77451557633988,0.781749506679086,0.437963576479023,0.30250756708569
3.9060616793832,1.44490428371285,0.666673129619924,0.401740780723646,0.293016850131007
3.21371178078324,1.20765778576916,0.59254043121686,0.382975203563799,0.288597554722073
2.67944379486637,1.0380341042203,0.547023148104658,0.373696951356686,0.286118424258332
2.26726562577731,0.918456129273387,0.520863774552105,0.368623679088233,0.284546744426843
1.94985400043059,0.836235452331781,0.506487183454174,0.365366856998034,0.283504110059592
1.70641707082993,0.781843093190847,0.49812501275852,0.363094320377387,0.282797206952667
1.52110712056769,0.747566004015488,0.492539620418602,0.361458126075201,0.282311008390849
1.38178851356611,0.726672613604223,0.488426305740246,0.360261187850139,0.281973071789175
1.27901986412562,0.713510138005417,0.485274151417907,0.359375920658163,0.281736323605406
1.20522268932943,0.704298985900489,0.482817970599444,0.358715721263705,0.281569458729388
1.15395905710319,0.697198563175658,0.480885036648596,0.3582201600481,0.28145129130316
1.11937584179028,0.691453680401389,0.479352643444882,0.357846251310152,0.281367302790612
1.09604394932744,0.686713735981125,0.478130650476276,0.357562964391867,0.281307434760683
1.07944382225605,0.682766109716195,0.477151518726382,0.35734761375243,0.281264660453416
1.06658937830889,0.679458110422243,0.476363871306825,0.357183459032207,0.281234042406264
1.0559413940134,0.676672808565681,0.475728180227649,0.357058045549721,0.281212092458747
1.04681135791469,0.674318371336228,0.475213706565345,0.35696205042668,0.28119633848257
1.03886260676112,0.672321281988036,0.47479636315842,0.356888458386904,0.281185020093777
1.03189282567267,0.670622432301418,0.47445713687771,0.356831961311706,0.281176882047995
1.02575551773173,0.669173679144808,0.474180935861417,0.356788549618088,0.281171026745128
1.02033282345503,0.667935510295606,0.473955720166066,0.356755157007346,0.281166811764176
1.01552860212661,0.666875318484213,0.47377184585711,0.356729460665074,0.281163776280857
1.0112622501256,0.665966011333526,0.473621561922733,0.356709665922849,0.281161589418104
1.00746542367898,0.6651849750448,0.473498612722053,0.3566944042901,0.281160013333518
1.00408001107667,0.664513243134772,0.473397943696032,0.356682608823117,0.281158877327397
1.00105726950652,0.663934860065797,0.473315457472266,0.356673576959414,0.281158058303126
0.998352853099701,0.663436342479476,0.473247827346614,0.356666573748312,0.281157467610071
0.995931184241348,0.663006274723213,0.473192347110283,0.356661169319353,0.281157041657917
0.993758842179029,0.662634860010933,0.473146810292136,0.356656996219955,0.281156734543243
0.991809028325705,0.662314237428201,0.473109419684506,0.356653773993409,0.281156508008225
0.990056856736683,0.662036862594827,0.47307870563501,0.356651285318628,0.281156353531459
0.988480137983075,0.661796897111032,0.473053467586891,0.356649363410422,0.281156238059665
0.987061011863752,0.661589191731212,0.473032723003896,0.356647878679693,0.281156154798223
0.985782407050991,0.661409321487171,0.473015667070876,0.356646731388805,0.28115609473744
0.984629545930762,0.661253488400038,0.473001640998734,0.356645845209143,0.281156051357902
0.983589393412076,0.66111842870024,0.472990102667025,0.356645160434977,0.281156020100134
0.982650503903023,0.66100123471019,0.472980610950397,0.356644631450662,0.281155997553172
0.981802017824859,0.660899835912694,0.472972800125032,0.356644222691026,0.281155981327236
0.981035575694527,0.660811733421225,0.472966372111782,0.35664390687438,0.281155969636046
0.980342242139233,0.660735278480592,0.472961081327243,0.356643663009073,0.281155961237049
0.979715451851107,0.660668917631662,0.472956727226836,0.356643474986358,0.2811559550849
0.979148014958087,0.660611303851428,0.472953139425337,0.356643329136684,0.281155950733773
0.978634239623109,0.660561268168363,0.4729501852416,0.356643216789653,0.28115594754596
0.9781692500917,0.660517827544863,0.472947754371719,0.356643129413405,0.281155945376316
0.977748018718552,0.660480070389389,0.472945752040943,0.356643067061106,0.281155943706494
0.9773663355186,0.660447292150623,0.472944102546608,0.356643011309959,0.281155942559902
0.977020457051624,0.660418801426249,0.472942744136319,0.356642971154606,0.281155941671697
0.976706727981591,0.660394042033124,0.472941625002742,0.356642940308282,0.281155941089691
0.976422232881807,0.660372509983899,0.472940703075357,0.356642916465879,0.281155940679126
0.976164081292764,0.660353821073964,0.472939943946228,0.356642898368611,0.281155940390415
0.975930171101235,0.660337537152893,0.472939317996028,0.356642884213365,0.281155940156254
0.975717696737517,0.660323431251306,0.472938802097965,0.356642877864706,0.281155939992414
0.975524912453869,0.660311043819783,0.472938377076328,0.356642864932378,0.281155939924536
0.97534982963115,0.660300471354532,0.472938026845959,0.356642858791126,0.281155939897938
0.975191063125277,0.660291183047001,0.472937738084644,0.356642853841158,0.281155939775203
0.975046999677279,0.660283102094573,0.472937500466671,0.356642849745128,0.281155939764484
0.974915910034438,0.66027607227966,0.47293730423643,0.356642846735974,0.281155939693552
0.974797120413547,0.660269862179109,0.472937142573441,0.356642844702579,0.281155939687449
0.974688954947668,0.660264657607735,0.472937009415661,0.356642842857149,0.281155939729398
0.974590840182571,0.66026003251473,0.472936900273691,0.356642841808481,0.281155939665814
0.974501790189937,0.66025600959565,0.472936809888947,0.356642840472093,0.281155939737571
0.974420642846238,0.660252411872214,0.472936734167293,0.35664284006557,0.281155939631354
0.974347139955661,0.66024947601765,0.472936672160562,0.356642839245199,0.28115593967657
0.974280104619991,0.660246828539906,0.472936621964729,0.356642839258866,0.281155939638793
0.974219409743741,0.66024450900622,0.472936579876824,0.356642838857189,0.281155939742638
0.974164011575486,0.660242519121865,0.472936545074775,0.356642838370711,0.281155939717482
0.974113787893425,0.660240774786754,0.472936517739801,0.356642838084137,0.281155939648837
0.974068142789127,0.660239257803436,0.472936493227577,0.356642838454029,0.281155939645753
0.974026724011784,0.660237941481232,0.472936473409339,0.356642837955836,0.281155939661702
0.97398883434182,0.66023678324922,0.472936457259981,0.3566428380107,0.281155939684428
0.973954602928558,0.660235784951088,0.472936444535999,0.356642838135121,0.281155939691037
0.973923363440725,0.660234917532924,0.472936433273894,0.356642838007492,0.281155938916481
0.973894865206537,0.660234169277222,0.472936424714415,0.356642837633583,0.281155939643803
0.973869048231337,0.66023351011954,0.47293641757886,0.356642838132844,0.281155939643194
0.973845683239964,0.660232937988557,0.472936410767031,0.356642837927472,0.281155939646291
0.973824305321527,0.660232440060963,0.47293640640073,0.356642842634947,0.281155939671626
0.973804875097766,0.66023200926538,0.472936402792875,0.356642837914762,0.281155939671394
0.973787195183364,0.660231632918751,0.472936399200724,0.356642838048524,0.28115593967201
0.973771112894471,0.660231305281627,0.472936397407372,0.356642837903742,0.281155939655285
0.973756484948283,0.660230922452168,0.472936393213567,0.356642842584795,0.281155939715631
0.973743082038919,0.660230766134151,0.472936391458107,0.356642837861972,0.281155939656417
0.973730996775841,0.660230551263145,0.47293638947881,0.356642837982654,0.281155939673453
0.97372010262898,0.66023036378207,0.472936391189016,0.356642837918248,0.281155939669833
0.973710085128141,0.66023020096958,0.472936386943905,0.356642838186341,0.281155939697958
0.973700956199147,0.660230066343222,0.472936387171924,0.356642837974961,0.28115593889978
0.973692666919272,0.660229942866316,0.472936385215998,0.356642837923459,0.281155939699382
0.973685124702688,0.660229829879207,0.472936384650878,0.356642838030041,0.281155939657012
0.973678169299157,0.660229736878638,0.472936384282693,0.356642838075563,0.281155939669197

